Evaluating scattering amplitudes with pySecDec 1.6

pSecDec is a computer tool to evaluate Feynman integrals and their weighted sums (amplitudes) using the method of sector decomposition and numerical integration. The new release of pySecDec version 1.6 comes with a significant performance boost (3x-9x in common scenarios), and new features to make the evaluation and asymptotic expansion of amplitudes and integrals easier and faster. In this article we briefly review these features.

==> fig/box1l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (-0.5, 0.5) {};
		\node [style=dot] (1) at (0.5, 0.5) {};
		\node [style=dot] (2) at (-0.5, -0.5) {};
		\node [style=dot] (3) at (0.5, -0.5) {};
		\node [style=none] (4) at (-1, 0.5) {};
		\node [style=none] (5) at (1, 0.5) {};
		\node [style=none] (6) at (-1, -0.5) {};
		\node [style=none] (7) at (1, -0.5) {};
		\node [style=none] (8) at (0, 0) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=outgoing edge] (0) to (4.center);
		\draw [style=outgoing edge] (1) to (5.center);
		\draw [style=outgoing edge] (3) to (7.center);
		\draw [style=outgoing edge] (2) to (6.center);
		\draw [style=massive edge] (0) to (1);
		\draw [style=massive edge] (1) to (3);
		\draw [style=massive edge] (3) to (2);
		\draw [style=massive edge] (2) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

